Characterizing the Cool Kepler Objects of Interest. New Effective Temperatures, Metallicities, Masses and Radii of Low-Mass Kepler Planet-Candidate Host Stars

We report stellar parameters for late-K and M-type planet-candidate host stars announced by the Kepler Mission. We obtained medium-resolution, K-band spectra of 84 cool (Teff < 4400 K) Kepler Objects of Interest (KOIs) from Borucki et al. We identified one object as a giant (KOI 977); for the remaining dwarfs, we measured effective temperatures (Teff) and metallicities ([M/H]) using the K-band spectral indices of Rojas-Ayala et al. We determine the masses and radii of the cool KOIs by interpolation onto the Dartmouth evolutionary isochrones. The resultant stellar radii are significantly less than the values reported in the Kepler Input Catalogue and, by construction, correlate better with Teff. Applying the published KOI transit parameters to our stellar radius measurements, we report new physical radii for the planet candidates. Recalculating the equilibrium temperatures of the planet-candidates assuming Earth's albedo and re-radiation fraction, we find that 3 of the planet-candidates are terrestrial-sized with orbital semi-major axes that lie within the habitable zones of their host stars (KOI 463.01, KOI 812.03 and KOI 854.01). The stellar parameters presented in this letter serve as a resource for prioritization of future follow-up efforts to validate and characterize the cool KOI planet candidates.

==> Feb11_Cool_KOI_MRT.txt <==
Title: Characterizing the Cool KOI. New Effective Temperatures, Metallicities,
      Masses and Radii of Low-Mass Kepler Planet-Candidate Host Stars
Authors: Muirhead P.S., Hamren K., Schlawin E., Rojas-Ayala B.,
        Covey K.R., Lloyd J.P.
Table: Cool KOI Stellar Host and Planet Candidate Properties
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
  Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
  1-  7 F7.2   ---       KOI    KOI Number
  9- 20 F12.8  d         P      Borucki et al. 2011 transit Period
 22- 31 F10.7  d       e_P      Error in P
 33- 37 F5.3   ---       Rp/R*  Borucki et al. 2011 Rp/R*
 39- 45 F7.5   ---     e_Rp/R*  Error in Rp/R*
 47- 50 I4     K         Teff   Stellar Effective Temperature (1)
 52- 55 I4     K       E_Teff   Positive error in Teff
 57- 59 I3     K       e_Teff   Negative error in Teff
 61- 65 F5.2   ---       M/H    Overall Metallicity (1)
 67- 70 F4.2   ---     e_M/H    Error in M/H
 72- 74 A3     ---       SpType Spectral Type (1)
 76- 79 F4.2   solMass   M*     Stellar Mass (2)
 81- 84 F4.2   solMass e_M*     Error in M*
 86- 89 F4.2   solRad    R*     Stellar Radius (2)
 91- 94 F4.2   solRad  e_R*     Error in R*
 96-102 F7.5   AU        a      Planet semi-major axis (3)
 104-110 F7.5   AU      e_a      Error in a
 112-116 F5.2   Rgeo      Rp     Planetary Radius  (3)
 118-121 F4.2   Rgeo    e_Rp     Error in Rp
 123-126 I4     K         Teq    Planetary equilibrium temperature (3)
--------------------------------------------------------------------------------
Note (1): This work's K-Band stellar measurements. Metallicity measurements
         for stars earlier than M0 (Teff > 4000 K) represent an extrapolation
         of the Rojas et al (2012) M dwarf [M/H] calibration.
Note (2): This work's Dartmouth Stellar Interpolants.
Note (3): This work's new planet parameters.  The planetary equilibrium
         temperatures were calculated assuming an Earth-like albedo and
         re-radiation fraction for each planet-candidate.  We do not include
         uncertainty estimates for this parameter due to the ambiguity of
         those assumptions. There is no model in the Dartmouth isochrones with
         the same [M/H] and Teff as KOI 961, so this star is interpolated onto
         the 5-Gyr BCAH isochrones.  See Muirhead et al. (2012), however for a
         more detailed analysis of this star.
--------------------------------------------------------------------------------
 104.01   2.50809097  0.0000130 0.035 0.00480 4238  459 106 -0.12 0.10 M0V 0.64 0.08 0.61 0.08 0.03106 0.00129  2.32 0.43  827
 156.01   8.04144001  0.0001300 0.023 0.01300 3983   80  81 -0.20 0.10 M0V 0.56 0.06 0.54 0.06 0.06482 0.00235  1.36 0.78  508
 156.02   5.18856001  0.0001200 0.020 0.01400 3983   80  81 -0.20 0.10 M0V 0.56 0.06 0.54 0.06 0.04840 0.00175  1.18 0.84  588
 156.03  11.77617931  0.0000540 0.033 0.00028 3983   80  81 -0.20 0.10 M0V 0.56 0.06 0.54 0.06 0.08358 0.00303  1.95 0.22  447
 222.01   6.31238222  0.0000580 0.033 0.00039 4096  538 187 -0.17 0.11 M0V 0.59 0.09 0.57 0.09 0.05611 0.00281  2.05 0.31  576
 222.02  12.79397011  0.0003000 0.026 0.00065 4096  538 187 -0.17 0.11 M0V 0.59 0.09 0.57 0.09 0.08987 0.00450  1.62 0.25  455
 227.01  17.66076088  0.0002500 0.040 0.00039 3745   51  59 -0.02 0.10 M1V 0.49 0.06 0.47 0.05 0.10496 0.00391  2.06 0.24  350
 247.01  13.81523991  0.0003200 0.031 0.00110 3741   54  51  0.03 0.10 M1V 0.51 0.06 0.49 0.06 0.08992 0.00329  1.64 0.20  383
 248.01   7.20349407  0.0000650 0.039 0.00055 3816  141  54 -0.05 0.11 M1V 0.54 0.06 0.51 0.06 0.05929 0.00227  2.18 0.27  495
 248.02  10.91401005  0.0001800 0.034 0.00110 3816  141  54 -0.05 0.11 M1V 0.54 0.06 0.51 0.06 0.07821 0.00300  1.90 0.24  431
 248.03   2.57653594  0.0000330 0.027 0.01200 3816  141  54 -0.05 0.11 M1V 0.54 0.06 0.51 0.06 0.02987 0.00114  1.51 0.70  697
 250.01  12.28235626  0.0000970 0.049 0.00048 3887  258  57 -0.08 0.11 M0V 0.55 0.08 0.53 0.08 0.08551 0.00393  2.83 0.40  427
 250.02  17.25204086  0.0002500 0.049 0.00150 3887  258  57 -0.08 0.11 M0V 0.55 0.08 0.53 0.08 0.10725 0.00493  2.83 0.41  381
 250.03   3.54387093  0.0000710 0.017 0.00100 3887  258  57 -0.08 0.11 M0V 0.55 0.08 0.53 0.08 0.03734 0.00172  0.98 0.15  646
 251.01   4.16437101  0.0000230 0.044 0.00050 3810   64  65 -0.02 0.10 M1V 0.54 0.06 0.52 0.06 0.04124 0.00151  2.47 0.28  594
 252.01  17.60438919  0.0002400 0.042 0.02200 3743   63  65  0.06 0.11 M1V 0.51 0.06 0.49 0.06 0.10593 0.00400  2.24 1.20  354
 253.01   6.38324022  0.0000710 0.043 0.00079 3769  297  50  0.40 0.13 M1V 0.59 0.08 0.56 0.08 0.05633 0.00249  2.62 0.36  524
 254.01   2.45523906  0.0000016 0.184 0.00120 3814  124  54  0.20 0.11 M1V 0.58 0.07 0.55 0.06 0.02967 0.00112 11.11 1.30  727
 255.01  27.52156067  0.0003100 0.045 0.00047 3770   66  78  0.02 0.11 M1V 0.53 0.06 0.51 0.06 0.14469 0.00552  2.50 0.30  312
 256.01   1.37868094  0.0000120 0.123 0.00230 3450   50  58  0.31 0.10 M3V 0.43 0.06 0.42 0.06 0.01833 0.00081  5.60 0.76  726
 314.01  13.78104973  0.0001600 0.029 0.00058 3841   50  51 -0.18 0.10 M1V 0.52 0.06 0.50 0.06 0.09060 0.00324  1.58 0.18  398
 314.02  23.09040070  0.0003400 0.023 0.03900 3841   50  51 -0.18 0.10 M1V 0.52 0.06 0.50 0.06 0.12781 0.00456  1.26 2.13  335
 430.01  12.37644958  0.0001900 0.038 0.01800 3797   98  58 -0.10 0.11 M1V 0.51 0.06 0.48 0.06 0.08346 0.00325  2.00 0.98  403
 438.01   5.93120384  0.0000700 0.030 0.01600 3985  251  64 -0.22 0.11 M0V 0.56 0.08 0.54 0.07 0.05288 0.00227  1.76 0.97  560
 448.01  10.13961029  0.0002300 0.030 0.00094 3894   67  98 -0.28 0.11 M0V 0.52 0.06 0.50 0.06 0.07369 0.00284  1.64 0.21  448
 448.02  43.62049866  0.0013000 0.049 0.00880 3894   67  98 -0.28 0.11 M0V 0.52 0.06 0.50 0.06 0.19491 0.00752  2.68 0.58  275
 463.01  18.47817039  0.0001900 0.047 0.00092 3387   59  50 -0.09 0.10 M3V 0.30 0.05 0.30 0.05 0.09116 0.00522  1.52 0.26  269
 478.01  11.02345181  0.0000850 0.051 0.00180 3744   50  61  0.13 0.10 M1V 0.52 0.06 0.50 0.06 0.07812 0.00280  2.78 0.33  418
 494.01  25.69718933  0.0006700 0.031 0.02400 3789  219 159 -0.21 0.16 M1V 0.50 0.10 0.48 0.10 0.13495 0.00857  1.61 1.29  314
 500.01   7.05347776  0.0000830 0.034 0.00054 4040   64 175 -0.14 0.11 M0V 0.59 0.07 0.57 0.07 0.06022 0.00234  2.10 0.26  546
 500.02   9.52169991  0.0001400 0.035 0.02300 4040   64 175 -0.14 0.11 M0V 0.59 0.07 0.57 0.07 0.07355 0.00286  2.16 1.44  494
 500.03   3.07216597  0.0000460 0.018 0.00074 4040   64 175 -0.14 0.11 M0V 0.59 0.07 0.57 0.07 0.03460 0.00134  1.11 0.14  720
 500.04   4.64535284  0.0000670 0.026 0.02300 4040   64 175 -0.14 0.11 M0V 0.59 0.07 0.57 0.07 0.04558 0.00177  1.60 1.43  628
 500.05   0.98677897  0.0000120 0.015 0.01400 4040   64 175 -0.14 0.11 M0V 0.59 0.07 0.57 0.07 0.01623 0.00063  0.93 0.87 1052
 503.01   8.22235966  0.0001000 0.034 0.00065 4003  179  75 -0.13 0.11 M0V 0.58 0.07 0.56 0.07 0.06633 0.00263  2.06 0.25  511
 531.01   3.68746209  0.0000089 0.055 0.00760 4030   82 169  0.10 0.10 M0V 0.62 0.08 0.60 0.07 0.03990 0.00155  3.59 0.66  689
 571.01   7.26733017  0.0001300 0.024 0.01500 3761   77  50 -0.21 0.11 M1V 0.48 0.06 0.46 0.06 0.05763 0.00223  1.21 0.77  470
 571.02  13.34331036  0.0001500 0.028 0.00067 3761   77  50 -0.21 0.11 M1V 0.48 0.06 0.46 0.06 0.08642 0.00334  1.41 0.17  384
 571.03   3.88675809  0.0000380 0.026 0.00700 3761   77  50 -0.21 0.11 M1V 0.48 0.06 0.46 0.06 0.03797 0.00147  1.31 0.39  579
 596.01   1.68270600  0.0000140 0.026 0.00042 3678   52  60  0.00 0.10 M1V 0.49 0.06 0.47 0.06 0.02188 0.00086  1.34 0.16  753
 605.01   2.62814403  0.0000200 0.028 0.00044 3941  369  73 -0.03 0.16 M0V 0.58 0.09 0.56 0.09 0.03101 0.00156  1.70 0.26  736
 610.01  14.28246021  0.0002600 0.027 0.00084 3679   50  64 -0.02 0.10 M1V 0.49 0.06 0.47 0.06 0.09066 0.00360  1.37 0.17  368
 663.01   2.75560188  0.0000170 0.025 0.00650 3834   50  57 -0.25 0.10 M1V 0.51 0.06 0.48 0.06 0.03068 0.00112  1.32 0.38  672
 663.02  20.30707932  0.0002900 0.023 0.00043 3834   50  57 -0.25 0.10 M1V 0.51 0.06 0.48 0.06 0.11617 0.00426  1.22 0.14  345
 676.01   7.97251320  0.0000760 0.059 0.00340 3914   82  59 -0.12 0.10 M0V 0.55 0.06 0.53 0.06 0.06406 0.00229  3.39 0.43  495
 676.02   2.45322394  0.0000230 0.039 0.00086 3914   82  59 -0.12 0.10 M0V 0.55 0.06 0.53 0.06 0.02920 0.00104  2.24 0.26  734
 736.01  18.79523087  0.0006000 0.036 0.03800 3682  103 102 -0.11 0.14 M1V 0.46 0.08 0.44 0.07 0.10714 0.00554  1.74 1.86  330
 736.02   6.73880005  0.0002100 0.026 0.00110 3682  103 102 -0.11 0.14 M1V 0.46 0.08 0.44 0.07 0.05407 0.00280  1.26 0.21  465
 739.01   1.28705204  0.0000120 0.027 0.00051 3733   76  59  0.07 0.11 M1V 0.53 0.06 0.51 0.06 0.01873 0.00070  1.49 0.18  856
 775.01  16.38522911  0.0007000 0.029 0.00160 3898  177  77 -0.09 0.12 M0V 0.56 0.07 0.54 0.07 0.10379 0.00444  1.69 0.24  390
 775.02   7.87761021  0.0001800 0.033 0.00120 3898  177  77 -0.09 0.12 M0V 0.56 0.07 0.54 0.07 0.06370 0.00272  1.93 0.27  499
 778.01   2.24334002  0.0000360 0.028 0.00100 3741  140  54 -0.16 0.12 M1V 0.47 0.06 0.45 0.06 0.02612 0.00110  1.38 0.19  686
 781.01  11.59823036  0.0001500 0.050 0.02900 3672  103  58  0.09 0.12 M1V 0.51 0.06 0.49 0.06 0.08015 0.00324  2.66 1.58  399
 784.01  19.26930046  0.0005900 0.032 0.03300 3767  135  51 -0.10 0.11 M1V 0.51 0.06 0.48 0.06 0.11210 0.00443  1.69 1.76  345
 812.01   3.34024000  0.0000350 0.039 0.02800 3887  188  78 -0.36 0.12 M0V 0.51 0.07 0.48 0.07 0.03487 0.00157  2.06 1.50  638
 812.02  20.06085968  0.0004700 0.035 0.00110 3887  188  78 -0.36 0.12 M0V 0.51 0.07 0.48 0.07 0.11521 0.00518  1.84 0.27  351
 812.03  46.18510056  0.0019000 0.034 0.00170 3887  188  78 -0.36 0.12 M0V 0.51 0.07 0.48 0.07 0.20087 0.00903  1.79 0.27  266
 817.01  23.97159958  0.0011000 0.033 0.00200 3750   66  60  0.08 0.11 M1V 0.54 0.06 0.51 0.06 0.13215 0.00489  1.84 0.24  325
 818.01   8.11429024  0.0001300 0.040 0.02100 3721   50 118  0.19 0.12 M1V 0.54 0.07 0.52 0.06 0.06455 0.00256  2.27 1.22  466
 854.01  56.05170059  0.0027000 0.036 0.00160 3593   58  66  0.16 0.11 M2V 0.49 0.06 0.47 0.06 0.22599 0.00931  1.83 0.25  227
 868.01 234.00000000 14.0000000 0.161 0.00250 3822  177  58  0.02 0.12 M1V 0.55 0.07 0.53 0.07 0.60896 0.02504  9.27 1.20  157
 870.01   5.91212988  0.0001700 0.030 0.00130 4072  720 133 -0.17 0.11 M0V 0.59 0.10 0.57 0.09 0.05375 0.00291  1.86 0.32  583
 870.02   8.98596954  0.0002700 0.028 0.00089 4072  720 133 -0.17 0.11 M0V 0.59 0.10 0.57 0.09 0.07106 0.00384  1.73 0.29  507
 875.01   4.22093582  0.0000270 0.044 0.00034 3861  739  57 -0.05 0.13 M0V 0.55 0.10 0.52 0.09 0.04183 0.00232  2.51 0.43  602
 877.01   5.95487022  0.0001000 0.034 0.02600 3896  237  50 -0.20 0.11 M0V 0.54 0.07 0.52 0.07 0.05220 0.00221  1.92 1.49  541
 877.02  12.03956985  0.0003400 0.031 0.00110 3896  237  50 -0.20 0.11 M0V 0.54 0.07 0.52 0.07 0.08347 0.00353  1.75 0.24  428
 886.01   8.01280975  0.0001600 0.035 0.04000 3726   69  71 -0.12 0.11 M1V 0.49 0.06 0.47 0.06 0.06190 0.00246  1.80 2.07  453
 898.01   9.77058983  0.0001800 0.041 0.03700 3893  102  95 -0.15 0.11 M0V 0.54 0.07 0.52 0.06 0.07295 0.00284  2.34 2.13  460
 898.02   5.16990995  0.0001100 0.033 0.03200 3893  102  95 -0.15 0.11 M0V 0.54 0.07 0.52 0.06 0.04773 0.00186  1.88 1.84  569
 898.03  20.08922958  0.0005400 0.034 0.04100 3893  102  95 -0.15 0.11 M0V 0.54 0.07 0.52 0.06 0.11796 0.00459  1.94 2.35  362
 899.01   7.11388016  0.0001100 0.028 0.01900 3568   64  51  0.02 0.10 M2V 0.44 0.06 0.42 0.06 0.05504 0.00238  1.28 0.89  435
 899.02   3.30656910  0.0000390 0.021 0.00066 3568   64  51  0.02 0.10 M2V 0.44 0.06 0.42 0.06 0.03303 0.00143  0.96 0.13  562
 899.03  15.36812973  0.0002600 0.029 0.03600 3568   64  51  0.02 0.10 M2V 0.44 0.06 0.42 0.06 0.09198 0.00398  1.33 1.66  336
 901.01  12.73255730  0.0000460 0.074 0.00054 3945  811  50 -0.14 0.11 M0V 0.56 0.10 0.54 0.09 0.08792 0.00487  4.36 0.73  431
 902.01  83.90419769  0.0017000 0.080 0.00066 3960  140 133 -0.37 0.12 M0V 0.53 0.07 0.51 0.07 0.30300 0.01338  4.41 0.62  225
 912.01  10.84846973  0.0002700 0.037 0.03100 4208 1067 111 -0.19 0.11 M0V 0.61 0.10 0.59 0.09 0.08145 0.00433  2.40 2.04  501
 936.01   9.46789455  0.0000830 0.044 0.00046 3581   65  50  0.14 0.10 M2V 0.46 0.06 0.44 0.06 0.06753 0.00277  2.12 0.27  404
 936.02   0.89304399  0.0000044 0.026 0.01100 3581   65  50  0.14 0.10 M2V 0.46 0.06 0.44 0.06 0.01399 0.00057  1.25 0.55  887
 947.01  28.59890938  0.0005700 0.040 0.00093 3750   56  75 -0.18 0.11 M1V 0.49 0.06 0.46 0.06 0.14388 0.00566  2.02 0.25  296
 952.01   5.90125513  0.0000760 0.037 0.00067 3727  104  64  0.04 0.13 M1V 0.52 0.07 0.50 0.06 0.05151 0.00206  2.02 0.26  512
 952.02   8.75245953  0.0001500 0.038 0.01100 3727  104  64  0.04 0.13 M1V 0.52 0.07 0.50 0.06 0.06699 0.00268  2.08 0.65  449
 952.03  22.78033066  0.0003100 0.040 0.00093 3727  104  64  0.04 0.13 M1V 0.52 0.07 0.50 0.06 0.12676 0.00507  2.18 0.28  326
 952.04   2.89602900  0.0000630 0.019 0.00150 3727  104  64  0.04 0.13 M1V 0.52 0.07 0.50 0.06 0.03205 0.00128  1.04 0.15  650
 961.01   1.21377206  0.0000044 0.053 0.00330 3203   56  51 -0.33 0.10 M4V 0.14 0.02 0.16 0.02 0.01153 0.00055  0.92 0.14  526
 961.02   0.45328799  0.0000009 0.194 0.00081 3203   56  51 -0.33 0.10 M4V 0.14 0.02 0.16 0.02 0.00598 0.00028  3.38 0.46  730
 961.03   1.86511302  0.0000091 0.140 0.23000 3203   56  51 -0.33 0.10 M4V 0.14 0.02 0.16 0.02 0.01535 0.00073  2.44 4.02  456
1024.01   5.74773216  0.0000650 0.026 0.00082 3937  163  61 -0.27 0.11 M0V 0.53 0.07 0.52 0.06 0.05097 0.00199  1.47 0.19  554
1026.01  94.10230255  0.0097000 0.024 0.00080 3773   58  61  0.03 0.10 M1V 0.54 0.06 0.51 0.06 0.32898 0.01201  1.34 0.16  208
1078.01   3.35368204  0.0000290 0.035 0.00100 3807   97  69 -0.26 0.15 M1V 0.49 0.07 0.47 0.06 0.03460 0.00149  1.79 0.25  617
1085.01   7.71793985  0.0002300 0.017 0.00190 3939  231  86 -0.25 0.12 M0V 0.54 0.08 0.52 0.07 0.06219 0.00278  0.97 0.17  503
1141.01   5.72796011  0.0001500 0.027 0.00120 4065  577 137 -0.13 0.11 M0V 0.59 0.09 0.57 0.09 0.05268 0.00265  1.69 0.27  591
1146.01   7.09695005  0.0002000 0.024 0.04400 3555   83  52 -0.07 0.11 M2V 0.41 0.06 0.40 0.06 0.05383 0.00251  1.04 1.91  425
1152.01   4.72224998  0.0000086 0.269 0.00300 3806   50  64 -0.13 0.10 M1V 0.52 0.06 0.49 0.06 0.04421 0.00164 14.45 1.69  560
1164.01   2.80112791  0.0000880 0.015 0.00055 3684   55  62  0.07 0.10 M1V 0.51 0.06 0.48 0.06 0.03102 0.00120  0.79 0.10  642
1176.01   1.97376096  0.0000010 0.157 0.00029 3806  388 132 -0.06 0.19 M1V 0.53 0.11 0.50 0.11 0.02491 0.00166  8.64 1.82  756
1201.01   2.75752902  0.0000460 0.026 0.00280 3712   85  54 -0.11 0.11 M1V 0.48 0.06 0.46 0.06 0.03013 0.00121  1.30 0.22  638
1202.01   0.92830801  0.0000150 0.027 0.00085 4894  607 904 -0.06 0.12 M0V 0.76 0.12 0.72 0.11 0.01703 0.00088  2.12 0.34 1403
1266.01  11.41944027  0.0002000 0.027 0.00062 3822  212  99 -0.21 0.12 M1V 0.51 0.08 0.49 0.08 0.07932 0.00408  1.45 0.24  419
1298.01  11.00823021  0.0001300 0.044 0.00790 5189  314 798 -0.37 0.14 K7V 0.76 0.12 0.72 0.11 0.08852 0.00428  3.44 0.80  651
1361.01  59.87910080  0.0011000 0.034 0.00072 3929   66 135 -0.02 0.11 M0V 0.57 0.07 0.55 0.07 0.24861 0.00964  2.04 0.25  258
1403.01  18.75408936  0.0005100 0.028 0.05700 3977  105 184 -0.20 0.12 M0V 0.56 0.08 0.54 0.08 0.11380 0.00520  1.65 3.38  382
1404.01   6.66204977  0.0002600 0.024 0.03600 3750  315 105 -0.23 0.15 M1V 0.48 0.10 0.45 0.09 0.05409 0.00340  1.19 1.80  479
1408.01  14.53450966  0.0003900 0.022 0.00095 4023   82 113 -0.11 0.10 M0V 0.59 0.07 0.57 0.07 0.09751 0.00363  1.36 0.17  427
1422.01   5.84161806  0.0000710 0.038 0.04100 3517   70  57 -0.07 0.11 M2V 0.38 0.06 0.37 0.06 0.04595 0.00234  1.53 1.67  439
1422.02  19.85037041  0.0003800 0.036 0.00130 3517   70  57 -0.07 0.11 M2V 0.38 0.06 0.37 0.06 0.10386 0.00529  1.45 0.23  292
1422.03   3.62138700  0.0000930 0.025 0.00160 3517   70  57 -0.07 0.11 M2V 0.38 0.06 0.37 0.06 0.03341 0.00170  1.01 0.17  515
1427.01   2.61301088  0.0000410 0.021 0.00098 3878  173  75 -0.20 0.11 M0V 0.53 0.07 0.51 0.07 0.03003 0.00130  1.16 0.17  702
1459.01   0.69202298  0.0000013 0.075 0.00100 3746   85  84  0.07 0.12 M1V 0.51 0.07 0.49 0.06 0.01222 0.00050  3.98 0.51 1043
1475.01   1.60932302  0.0000240 0.026 0.00130 4056  417 234 -0.23 0.13 M0V 0.57 0.10 0.56 0.09 0.02234 0.00118  1.58 0.27  894
1475.02   9.51247978  0.0002500 0.032 0.00150 4056  417 234 -0.23 0.13 M0V 0.57 0.10 0.56 0.09 0.07302 0.00384  1.95 0.33  494
1515.01   1.93702900  0.0000210 0.018 0.00056 3944   80  60 -0.36 0.10 M0V 0.52 0.06 0.51 0.06 0.02452 0.00088  0.99 0.12  790
1577.01   2.80621290  0.0000600 0.022 0.00150 3940  161 118 -0.18 0.12 M0V 0.55 0.08 0.53 0.08 0.03191 0.00147  1.28 0.20  710
1584.01   5.87084007  0.0001500 0.025 0.00110 4187  999 255 -0.32 0.14 M0V 0.59 0.11 0.57 0.10 0.05345 0.00302  1.56 0.28  604
1588.01   3.51748490  0.0000450 0.000 1.80000 3916   86  68 -0.24 0.10 M0V 0.53 0.06 0.51 0.06 0.03670 0.00136  0.00 0.00  643
1596.01   5.92360020  0.0001300 0.021 0.02200 3880  143 103 -0.28 0.12 M0V 0.51 0.07 0.49 0.07 0.05132 0.00227  1.12 1.19  529
1596.02 105.35510254  0.0039000 0.032 0.07100 3880  143 103 -0.28 0.12 M0V 0.51 0.07 0.49 0.07 0.34966 0.01549  1.71 3.81  202
